Which Successes Make Good References? Action-Sequence Alignment for Multi-Turn On-Policy Distillation

On-policy distillation (OPD) reduces train-inference distribution mismatch by supervising a student on its own trajectories. For multi-turn tool-use agents, conditioning the teacher on a validated same-task successful trajectory as a reference can provide useful hindsight, but different successes may reach incompatible interaction states and offer misleading supervision. We cast successful-reference selection as a free-target optimal transport problem, which reduces to assigning each failed trajectory its most compatible successful reference. Because latent state paths are hidden, we use action-sequence alignment as an observable proxy for compatibility and instantiate it with longest common subsequence (LCS), which identifies a shared ordered backbone of actions while allowing recoverable detours. This perspective makes trajectory compatibility the central criterion for reference selection in multi-turn OPD. Experiments on ALFWorld and the airline domain of $\tau^3$-bench show that LCS is the only evaluated reference selector to improve over reference-free OPD on both ALFWorld overall scores and all three airline metrics. Without further optimization, the airline-trained models also transfer to the retail domain, where LCS improves all three metrics.

==> Figs/LOGO_SOURCES.txt <==
Institution logo assets (retrieved 2026-10-19)

AWS
  Original artwork: Amazon / Amazon.com Inc., two-color AWS logo.
  Download: https://upload.wikimedia.org/wikipedia/commons/9/93/Amazon_Web_Services_Logo.svg
  Attribution: https://commons.wikimedia.org/wiki/File:Amazon_Web_Services_Logo.svg
  Official visual reference: https://a0.awsstatic.com/libra-css/images/logos/aws_logo_smile_179x109.png
  aws_logo.svg preserves the downloaded source.
  aws_logo.pdf preserves the SVG vector paths and original colors (#252F3E,
  #FF9900), with transparent outer padding omitted from the PDF page bounds.

Georgia Tech
  Official source: https://brand.gatech.edu/sites/default/files/inline-images/GTLogo_RGB.png
  Brand page: https://brand.gatech.edu/brand-assets/logos
  gatech_logo.png preserves the downloaded 1080 x 384 RGBA image.
  gatech_logo.pdf embeds that image unchanged with its alpha channel; its
  926 x 240 page bounds omit only the source's transparent outer padding.

Both PDF assets use PDF 1.4 for compatibility with the LaTeX build.
The source artwork, proportions, colors, and trademark marks are unchanged.
The frontmatter style supplies the display size and separation between logos.

